Low-energy neutrino responses for 71Ga by electron capture rates, charge exchange reactions and shell model calculations

Weak Gamow-Teller (GT) responses for low-lying states in ${}^{71}\mathrm{Ga}$ are crucial for studying low-energy solar neutrinos and the Ga anomaly, i.e., the possible transition to the sterile state. The responses for the ground state, the first excited state, and the second excited state are evaluated for the first time using the experimental electron capture rates, the experimental charge exchange reaction (CER) rates corrected for the tensor-interaction effect and the theoretical interacting shell model (ISM) calculations. The contributions from the two excited states to the solar and ${}^{51}\mathrm{Cr}$ neutrinos are found to be $4.2 \pm 1.2\%$ of that for the ground state. This is slightly larger than the ISM values but little smaller than the CER values without corrections for the tensor interaction effect. The Ga anomaly is far beyond the uncertainty of the obtained nuclear responses.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



